Using Java for distributed computing in the Gaia satellite data processing

In recent years Java has matured to a stable easy-to-use language with the flexibility of an interpreter (for reflection etc.) but the performance and type checking of a compiled language. When we started using Java for astronomical applications around 1999 they were the first of their kind in astronomy. Now a great deal of astronomy software is written in Java as are many business applications. We discuss the current environment and trends concerning the language and present an actual example of scientific use of Java for high-performance distributed computing: ESA's mission Gaia. The Gaia scanning satellite will perform a galactic census of about 1000 million objects in our galaxy. The Gaia community has chosen to write its processing software in Java. We explore the manifold reasons for choosing Java for this large science collaboration. Gaia processing is numerically complex but highly distributable, some parts being embarrassingly parallel. We describe the Gaia processing architecture and its realisation in Java. We delve into the astrometric solution which is the most advanced and most complex part of the processing. The Gaia simulator is also written in Java and is the most mature code in the system. This has been successfully running since about 2005 on the supercomputer "Marenostrum" in Barcelona. We relate experiences of using Java on a large shared machine. Finally we discuss Java, including some of its problems, for scientific computing.

==> abstract.txt <==

Using Java for distributed computing in the Gaia satellite data processing

William O'Mullane , Uwe Lammers , Jose Hernandez, John Hoar, Paul Parsons - ESAC
Xavier Luri -  University of Barcelona 
Someone from CNES ..

Abstract:

In recent years Java has matured into a stable easy-to-use language with the
flexibility of an interpreter (for reflection etc.) but the performance and
type checking  of a compiled language. When we started using Java for
astronomical applications around 1999 they were the first of their kind in
Astronomy. Now a great deal of Astronomy software is written in Java as are
many Business applications. 

We discuss the current environment and trends
concerning the language and present an actual example of scientific
use of Java for high-performance computing: ESA's mission Gaia.
The Gaia scanning satellite will perform a galactic census of about 1000 
million objects in our galaxy. The Gaia community has chosen to write its 
processing software in Java. We explore the manifold reasons for choosing 
Java for this large science collaboration.

Gaia processing is numerically complex but highly distributable, some parts
being embarrassingly parallel. We describe the Gaia processing architecture
and its realisation in Java. We delve into the astrometric solution which is
the most advanced and most complex part of the processing. The Gaia simulator 
is also written in Java and is the most mature code in the system. This has 
been successfully running since about 2005 on the supercomputer "Marenostrum" 
in Barcelona. We relate experiences of using Java on a large shared machine 
and present a comparison of Java vs. C performance using an actual piece
of scientific code.

Finally we examine the intricate relationship between Java and the host 
processor, future trends in processor technology and their effects on Java 
for High Performance Computing.
